Band-Separated Redundant Communication for a Mars-Analog Rover

Teams in the University Rover Challenge (URC) drive their rovers remotely and often out of sight. The organizers name communication failure as the most common reason a team falls short. A rover therefore needs bandwidth for several camera views and a command path that survives the loss of one radio. We describe and field test the communication stack of the BRACU Mongol-Tori rover, which keeps vision and control on separate radios and bands. Video and RTK corrections travel over a 5.2 GHz bridge with a 2.4 GHz backup, and the Babel routing protocol chooses between them. Every command goes out on two sub-gigahertz radios at once, and the rover uses the backup copy only when the primary falls silent. We tested the backhaul on the bench with a power cut and injected packet loss. We also drove the rover more than a kilometer from the base, and line of sight ended about halfway. On the bench, traffic reached the backup within a few seconds. A metric offset kept it on a primary that lost one packet in ten. In the field, the primary failed at 771 m and the backup carried video and corrections to just over a kilometer. The drive also exposed a limit of Babel, which judges a link only by lost Hello messages. It kept traffic on a primary with a faulty receiver, although the backup reported twice the capacity, and it flapped at the edge of range. We close with lessons on antenna aiming, link metrics and logging.

==> data/babel_episode_cost.dat <==
s cost
0 262
2 263
3 261
5 261
6 266
7 263
8 265
10 265
11 263
12 264
13 291
15 346
16 550
17 678
18 783
19 508
21 498
22 361
23 332
25 317
26 317
27 452
28 468
29 534
31 649
32 532
33 708
34 3012
36 558
37 462
38 415
39 538
40 419
42 325
43 389
44 372
45 289
46 289
47 277
48 274
50 530
51 290
52 290
54 265
55 347
56 296
57 348
58 344
59 384
61 384
62 469
63 810
65 4000
66 4000
68 4000
69 4000


==> data/babel_episode_route.dat <==
s bullet
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 1
19 1
20 1
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 1
32 1
33 1
34 1
35 1
36 1
37 1
38 1
39 1
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 1
65 1
66 1
67 1
68 1
69 1
70 1
71 1
72 1
73 1
74 1
75 1
76 1
77 1
78 1
79 1
80 1
81 1
82 1
83 1
84 1
85 1
86 1
87 1
88 1
89 1
90 1


==> data/capacity_walk.dat <==
d rocket bullet onrocket n
25 30.7 65.5 1.00 46
75 25.7 64.7 1.00 30
125 29.2 64.7 0.99 309
175 29.2 64.7 1.00 138
225 27.3 58.5 1.00 28
275 25.7 55.4 1.00 30
325 26.5 35.8 1.00 67
375 22.2 29.6 1.00 29
425 10.9 29.2 1.00 29
475 14.0 34.8 1.00 32
525 17.4 32.3 1.00 40
575 12.7 33.8 1.00 35
625 23.4 25.2 1.00 30
675 13.8 21.4 1.00 33
725 2.9 9.4 0.83 29
775 1.0 11.2 0.80 10
812 nan 11.2 0.00 1
864 nan 8.4 0.00 1
956 nan 1.7 1.00 1
1077 nan 13.8 0.00 1


==> data/drive_elev.dat <==
d msl up
14.9 6.972 1.962
27.1 7.543 2.533
34.8 7.548 2.538
44.6 7.575 2.565
54.9 7.636 2.626
64.6 7.660 2.650
74.7 7.680 2.670
85.2 7.571 2.561
94.9 7.542 2.532
104.9 7.493 2.483
114.7 7.476 2.466
125.4 7.471 2.461
133.0 7.496 2.486
144.6 7.506 2.496
154.9 7.492 2.482
163.7 7.477 2.467
174.8 7.499 2.489
185.2 7.434 2.424
195.6 7.429 2.419
205.1 7.348 2.338
215.0 7.284 2.274
225.5 7.256 2.246
235.1 7.206 2.196
245.0 7.199 2.189
255.2 7.185 2.175
265.0 7.205 2.195
275.3 7.181 2.171
285.0 7.229 2.219
295.1 7.181 2.171
305.0 7.058 2.048
313.7 6.762 1.752
324.6 6.738 1.728
333.7 6.861 1.851
345.0 6.878 1.868
355.0 6.855 1.845
364.7 6.813 1.803
375.2 6.706 1.696
384.9 6.740 1.730
394.9 6.771 1.761
405.5 6.814 1.804
414.8 6.783 1.773
424.9 6.757 1.747
435.3 6.659 1.649
444.9 6.621 1.611
455.4 6.654 1.644
465.0 6.690 1.680
475.3 6.731 1.721
485.4 6.858 1.848
496.1 6.917 1.907
504.5 6.942 1.932
515.2 6.973 1.963
524.1 6.997 1.987
535.0 7.021 2.011
544.8 7.048 2.038
555.0 7.009 1.999
564.9 7.021 2.011
578.0 7.127 2.117
585.0 7.135 2.125
594.9 6.982 1.972
605.0 6.838 1.828
615.2 6.829 1.819
625.1 6.785 1.776
633.7 6.683 1.673
645.0 6.480 1.470
655.0 6.509 1.499
664.8 6.507 1.497
675.6 6.519 1.509
683.0 6.531 1.522
695.9 6.581 1.571
705.0 6.495 1.485
715.0 6.532 1.522
724.9 6.529 1.519
735.2 6.516 1.506
745.1 6.867 1.857
754.8 6.940 1.930
765.3 7.154 2.144
775.1 7.448 2.438
785.1 7.689 2.679
795.4 7.732 2.722
804.9 7.683 2.673
814.9 7.667 2.657
825.1 7.768 2.757
835.2 7.813 2.803
845.2 7.777 2.767
855.1 7.781 2.772
864.5 7.689 2.679
875.0 7.804 2.794
885.0 8.035 3.025
895.1 8.095 3.085
905.0 8.347 3.337
914.7 8.470 3.460
924.5 9.571 4.561
935.1 9.707 4.697
945.4 9.766 4.756
958.4 9.905 4.895
964.4 9.974 4.964
974.7 9.983 4.973
984.9 9.947 4.937
995.0 9.778 4.768
1002.5 9.853 4.843
1015.6 9.960 4.950
1024.8 9.953 4.943
1034.0 10.018 5.008
1045.0 9.960 4.950
1054.8 9.874 4.864
1064.9 9.838 4.828
1074.9 9.833 4.823
1085.0 9.833 4.823
1094.9 9.825 4.815
1104.7 9.799 4.789
1113.6 9.751 4.741


==> data/drive_rssi_bullet.dat <==
d med lo hi n
27 -49.0 4.5 4.0 43
74 -56.0 1.8 2.0 30
133 -58.0 1.0 1.0 309
164 -64.0 1.0 1.0 138
226 -66.5 2.5 3.5 28
276 -69.0 4.0 1.0 30
334 -72.0 2.0 1.0 67
376 -76.0 2.0 1.0 29
426 -76.0 1.0 1.0 29
476 -75.0 2.0 1.0 32
518 -75.0 1.0 1.0 40
578 -75.0 2.0 1.0 34
626 -77.0 1.0 2.0 31
677 -81.0 0.0 1.0 33
724 -84.0 2.0 1.2 28
759 -82.0 1.0 0.5 11
813 -81.0 0.0 0.0 1
866 -85.0 0.0 0.0 1
958 -86.0 0.0 0.0 1
1078 -83.0 0.0 0.0 1


==> data/drive_rssi_rocket.dat <==
d med lo hi n
27 -61.0 1.0 2.0 43
73 -66.0 1.0 2.0 29
133 -74.0 1.0 1.0 310
164 -73.0 1.0 2.0 138
226 -71.0 3.0 1.2 28
276 -76.0 2.8 2.0 30
334 -76.0 3.0 1.0 67
376 -80.0 2.0 2.0 29
426 -85.0 1.0 3.0 29
476 -82.5 1.8 1.5 32
518 -79.0 2.0 2.0 40
578 -81.5 1.5 1.5 34
626 -79.0 2.0 1.0 31
677 -84.0 1.0 1.0 33
724 -87.0 0.0 1.0 28

